Cohesiveness Relationships to Empower Keyword Search on Tree Data on the Web

Keyword search is the most popular querying technique on semistructured data. Keyword queries are simple and con- venient. However, as a consequence of their imprecision, the quality of their answers is poor and the existing algorithms do not scale satisfactorily. In this paper, we introduce the novel concept of cohesive keyword queries for tree data. Intuitively, a cohesiveness relationship on keywords indicates that they should form a cohesive whole in a query result. Cohesive keyword queries allow term nesting and keyword repetition. Although more expressive, they are as simple as flat keyword queries. We provide formal semantics for cohesive keyword queries rank- ing query results on the proximity of the keyword instances. We design a stack based algorithm which efficiently evaluates cohesive keyword queries. Our experiments demonstrate that our approach outperforms in quality previous filtering semantics and our algorithm scales smoothly on queries of even 20 keywords on large datasets.

==> 10kws_scaling.dat <==
instances	dblp	xmark	nasa
1000	67.55555556	157	98
2000	120.1111111	304.7777778	193.3333333
3000	178.2222222	455.2222222	290.3333333
4000	234	603.3333333	391
5000	293.4444444	755.6666667	488.7777778
6000	352.3333333	902.6666667	585.1111111
7000	407.8888889	1049.333333	680.5555556
8000	467.2222222	1200.111111	775.3333333
9000	525.7777778	1346.555556	875.6666667
10000	585.7777778	1501.222222	976.3333333

==> 15kws_scaling.dat <==
instances	dblp	xmark	nasa
1500	357	847.7777778	513.1111111
3000	634.6666667	1596.888889	942.8888889
4500	911.3333333	2339	1380.111111
6000	1197.333333	3079.888889	1833.111111
7500	1477.111111	3833.666667	2286
9000	1751.111111	4570.333333	2728.555556
10500	2031.888889	5308.333333	3152.666667
12000	2318.777778	6057.111111	3583.111111
13500	2594.333333	6827.111111	4022.444444
15000	2879.555556	7589.111111	4474.555556

==> 20kws_scaling.dat <==
instances	dblp	xmark	nasa
2000	1790.5	2942.25	2110.75
4000	2560.125	4600.625	3262.75
6000	3359.375	6405.125	4437.875
8000	4177.375	8154.5	5649.5
10000	4985.375	9939.75	6875.375
12000	5768	11730.5	7932.25
14000	6582.625	13524.375	8884.875
16000	7381.25	15326.375	10016.25
18000	8157	17159	11116.75
20000	8991.5	18987.625	12278.75

==> fmeasure.dat <==
query	LCAsz	top1	top2	cohesive	SLCA	ELCA	top1cohesive	VLCA	MLCA
1	40	100	50	66.66666667	50	40	100	50	50
2	69.76127321	69.8075647	69.76127321	99.90503324	69.8075647	69.76127321	100	69.8075647	69.8075647
3	40	100	66.66666667	66.66666667	50	40	100	50	50
4	28.16901408	71.42857143	35.0877193	95.23809524	28.57142857	28.16901408	100	28.57142857	28.57142857
5	61.53846154	100	66.66666667	88.88888889	66.66666667	61.53846154	100	66.66666667	66.66666667
6	66.66666667	66.66666667	80.00239995	80.00239995	50	50	66.66666667	80.00239995	80.00239995
7	26.66666667	60	83.33333333	63.63636364	7.142857143	7.058823529	60	14.73684211	15.05376344
8	40	50	40	66.66666667	50	50	100	50	50
9	54.54545455	100	85.71428571	85.71428571	60	54.54545455	100	66.66666667	66.66666667
10	8.695652174	66.66666667	33.33333333	80	0	8.888888889	66.66666667	9.523809524	9.523809524


==> max_cardinality.dat <==
maxcardinality	10kws	15kws	20kws	stacks
3	191.6666667	250	428	5
4	224	319.75	434	15
5	377	588	759	52
6	834	838.5	867	203
7	2900	3376	3573	877

==> precision.dat <==
query	LCAsz	top1	top2	cohesive	SLCA	ELCA	top1cohesive	VLCA	MLCA
1	25	100	33.33333333	50	33.33333333	25	100	33.33333333	33.33333333
2	53.56415479	53.61875637	53.56415479	99.81024668	53.61875637	53.56415479	100	53.61875637	53.61875637
3	25	100	50	50	33.33333333	25	100	33.33333333	33.33333333
4	16.39344262	55.55555556	21.27659574	90.90909091	16.66666667	16.39344262	100	16.66666667	16.66666667
5	44.44444444	100	50	80	50	44.44444444	100	50	50
6	50	100	66.67	66.67	50	50	100	66.67	66.67
7	15.38461538	100	100	46.6666667	3.846153846	3.797468354	100	7.954545455	8.139534884
8	25	33.33333333	25	50	33.33333333	33.33333333	100	33.33333333	33.33333333
9	37.5	100	75	75	42.85714286	37.5	100	50	50
10	4.545454545	100	25	66.66666667	0.00001	4.651162791	100	5	5
